Lengthscale-informed sparse grids for kernel methods in high dimensions

Kernel interpolation, especially in the context of Gaussian process emulation, is a widely used technique in surrogate modelling, where the goal is to cheaply approximate an input-output map using a limited number of function evaluations. However, in high-dimensional settings, such methods typically suffer from the curse of dimensionality; the number of required evaluations to achieve a fixed approximation error grows exponentially with the input dimension. To overcome this, a common technique used in high-dimensional approximation methods, such as quasi-Monte Carlo and sparse grids, is to exploit functional anisotropy: the idea that some input dimensions are more 'sensitive' than others. In doing so, such methods can significantly reduce the dimension dependence in the error. In this work, we propose a generalisation of sparse grid methods that incorporates a form of anisotropy encoded by the lengthscale parameter in Mat\'ern kernels. We derive error bounds and perform numerical experiments that show that our approach enables effective emulation over arbitrarily high dimensions for functions exhibiting sufficient anisotropy.

==> boundary_lin_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 2.84268285e-01
3.00000000e+00 1.13202118e-01
7.00000000e+00 4.22128387e-02
1.90000000e+01 4.17127288e-03
4.90000000e+01 4.17543401e-04
1.21000000e+02 5.50423327e-05
2.89000000e+02 4.83051960e-06
6.81000000e+02 3.57671082e-07
1.58500000e+03 3.15693069e-08

==> boundary_lin_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 3.00161410e-01
3.00000000e+00 8.72355715e-02
7.00000000e+00 2.71090821e-02
1.90000000e+01 1.23907848e-02
5.10000000e+01 1.77598039e-03
1.39000000e+02 5.63431122e-04
3.79000000e+02 1.75825984e-04
1.03500000e+03 3.39258395e-05
2.82700000e+03 5.93309445e-06

==> boundary_log_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 2.91885248e-01
3.00000000e+00 8.35176686e-02
6.00000000e+00 3.00320038e-02
1.30000000e+01 2.16854521e-02
3.10000000e+01 4.06360263e-03
7.70000000e+01 4.59229926e-04
1.81000000e+02 3.63488937e-05
4.17000000e+02 3.54378838e-06
9.53000000e+02 3.31169781e-07

==> boundary_log_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 3.39990330e-01
3.00000000e+00 2.10165878e-01
7.00000000e+00 8.77000277e-02
2.10000000e+01 3.38460098e-02
7.30000000e+01 4.55276771e-03
2.93000000e+02 4.31097522e-04
1.22500000e+03 4.38208605e-05
4.88100000e+03 3.50101307e-06

==> cc_lin_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 3.12225965e-01
3.00000000e+00 5.67194454e-02
9.00000000e+00 1.92832704e-02
2.70000000e+01 5.26849421e-03
7.90000000e+01 2.01995300e-04
2.23000000e+02 1.02424116e-05
6.07000000e+02 6.43106337e-07
1.59900000e+03 6.56075584e-08

==> cc_lin_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 1.47920661e-01
3.00000000e+00 4.96215039e-02
9.00000000e+00 1.51971022e-02
2.70000000e+01 3.74092034e-03
8.10000000e+01 1.18043550e-03
2.43000000e+02 2.61183512e-04
7.29000000e+02 7.04761928e-05
2.18700000e+03 1.54971844e-05


==> cc_log_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 1.43058250e-01
3.00000000e+00 6.29455511e-02
8.00000000e+00 2.34174238e-02
2.10000000e+01 2.19635736e-02
5.50000000e+01 2.61721451e-03
1.43000000e+02 1.30533653e-04
3.67000000e+02 6.59356647e-06
9.27000000e+02 4.92124755e-07
2.30300000e+03 5.24489880e-08

==> cc_log_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 2.50180457e-01
3.00000000e+00 6.48107386e-02
9.00000000e+00 2.92707538e-02
2.90000000e+01 1.24622597e-02
1.05000000e+02 1.85176722e-03
4.33000000e+02 9.82449642e-05
1.93700000e+03 4.16829204e-06
8.76900000e+03 3.06431662e-07

==> lin_mc_nu_0.5_dim_3.dat <==
1.00000000e+00 6.91172780e-01
3.00000000e+00 4.56042151e-01
9.00000000e+00 2.09489566e-01
2.70000000e+01 7.63323372e-02
7.50000000e+01 3.23418921e-02
1.99000000e+02 1.03060916e-02
5.11000000e+02 4.28475004e-03
1.27900000e+03 1.38880924e-03
3.13500000e+03 5.38363836e-04

==> lin_mc_nu_0.5_dim_8.dat <==
1.00000000e+00 9.33730387e-01
3.00000000e+00 8.52046395e-01
9.00000000e+00 6.79947132e-01
2.70000000e+01 4.53627606e-01
7.70000000e+01 2.65359395e-01
2.11000000e+02 1.48259024e-01
5.61000000e+02 7.89668612e-02
1.45900000e+03 4.00039659e-02
3.72500000e+03 2.45608128e-02

==> lin_mc_nu_1.5_dim_3.dat <==
1.00000000e+00 3.97002507e-01
3.00000000e+00 2.42940356e-01
9.00000000e+00 7.69428621e-02
2.70000000e+01 1.66428666e-02
7.50000000e+01 3.13144401e-03
1.99000000e+02 6.48507062e-04
5.11000000e+02 1.15613024e-04
1.27900000e+03 2.01834782e-05
3.13500000e+03 3.63173460e-06


==> lin_mc_nu_1.5_dim_8.dat <==
1.00000000e+00 7.69191953e-01
3.00000000e+00 6.21653032e-01
9.00000000e+00 3.85053023e-01
2.70000000e+01 1.90147973e-01
7.70000000e+01 1.07798693e-01
2.11000000e+02 4.80935449e-02
5.61000000e+02 2.05489830e-02
1.45900000e+03 8.18070160e-03
3.72500000e+03 3.19214228e-03

==> lin_psg_nu_0.5_dim_3.dat <==
1.00000000e+00 4.36194009e-01
3.00000000e+00 2.88857798e-01
9.00000000e+00 1.37807896e-01
2.70000000e+01 5.96750108e-02
7.50000000e+01 2.43147915e-02
1.99000000e+02 9.94681356e-03
5.11000000e+02 3.70573536e-03
1.27900000e+03 1.43766648e-03
3.13500000e+03 4.28447547e-04
7.55100000e+03 1.72381970e-04
1.79190000e+04 5.48383590e-05

==> lin_psg_nu_0.5_dim_8.dat <==
1.00000000e+00 5.49423953e-01
3.00000000e+00 3.17774134e-01
9.00000000e+00 2.19578245e-01
2.70000000e+01 1.20378988e-01
7.70000000e+01 6.76483673e-02
2.11000000e+02 3.91279019e-02
5.61000000e+02 2.44119471e-02
1.45900000e+03 1.24364707e-02
3.72500000e+03 6.76828317e-03
9.36100000e+03 3.24110991e-03
2.32050000e+04 1.80697049e-03

==> lin_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 1.64093819e-01
3.00000000e+00 7.12614042e-02
9.00000000e+00 2.05266313e-02
2.70000000e+01 2.95748923e-03
7.50000000e+01 8.50426603e-04
1.99000000e+02 1.33510441e-04
5.11000000e+02 9.29204784e-06
1.27900000e+03 8.03951568e-07
3.13500000e+03 1.05178054e-07
7.55100000e+03 6.77742028e-09
1.79190000e+04 2.61622416e-10

==> lin_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 4.33060558e-01
3.00000000e+00 1.74440459e-01
9.00000000e+00 3.72781160e-02
2.70000000e+01 1.34422458e-02
7.70000000e+01 3.67345957e-03
2.11000000e+02 8.74934047e-04
5.61000000e+02 2.93413499e-04
1.45900000e+03 8.44489386e-05
3.72500000e+03 2.58589475e-05
9.36100000e+03 5.61955624e-06
2.32050000e+04 1.35719313e-06

==> lin_sg_nu_0.5_dim_3.dat <==
1.00000000e+00 5.72932369e-01
7.00000000e+00 2.65551810e-01
3.10000000e+01 1.09275927e-01
1.11000000e+02 4.01243617e-02
3.51000000e+02 1.46379776e-02
1.02300000e+03 5.99684695e-03
2.81500000e+03 1.94510280e-03
7.42300000e+03 6.75721101e-04
1.89430000e+04 2.39212555e-04
4.71030000e+04 1.21495878e-04

==> lin_sg_nu_0.5_dim_8.dat <==
1.00000000e+00 8.76215955e-01
1.70000000e+01 6.76557178e-01
1.61000000e+02 4.50716285e-01
1.12100000e+03 2.78025485e-01
6.40100000e+03 1.72185035e-01
3.17450000e+04 8.99881253e-02

==> lin_sg_nu_1.5_dim_3.dat <==
1.00000000e+00 2.42023983e-01
7.00000000e+00 6.40713158e-02
3.10000000e+01 1.51502723e-02
1.11000000e+02 3.64568502e-03
3.51000000e+02 7.98121072e-04
1.02300000e+03 1.59537120e-04
2.81500000e+03 2.84814306e-05
7.42300000e+03 3.98773635e-06
1.89430000e+04 1.72610875e-06
4.71030000e+04 2.16933830e-07


==> lin_sg_nu_1.5_dim_8.dat <==
1.00000000e+00 6.25029573e-01
1.70000000e+01 2.89499215e-01
1.61000000e+02 1.19272645e-01
1.12100000e+03 4.54856363e-02
6.40100000e+03 1.51534008e-02
3.17450000e+04 4.47235301e-03

==> lin_stretched_mc_nu_1.5_dim_3.dat <==
1.00000000e+00 3.21842953e-01
3.00000000e+00 1.57453456e-01
9.00000000e+00 2.22972718e-02
2.70000000e+01 1.90491659e-03
7.50000000e+01 1.76587725e-04
1.99000000e+02 1.11356745e-05
5.11000000e+02 1.03693651e-06
1.27900000e+03 5.77912907e-08
3.13500000e+03 3.55116237e-09

==> lin_stretched_mc_nu_1.5_dim_8.dat <==
1.00000000e+00 2.80207307e-01
3.00000000e+00 1.36613141e-01
9.00000000e+00 2.61512456e-02
2.70000000e+01 2.96540011e-03
7.70000000e+01 2.71510140e-04
2.11000000e+02 2.82865116e-05
5.61000000e+02 1.92897606e-06
1.45900000e+03 1.70532888e-07
3.72500000e+03 1.44344266e-08

==> log_mc_nu_1.5_dim_3.dat <==
1.00000000e+00 4.03738277e-01
3.00000000e+00 2.54562728e-01
9.00000000e+00 8.80279740e-02
2.70000000e+01 1.85081130e-02
7.50000000e+01 4.70168438e-03
1.99000000e+02 1.01604632e-03
5.11000000e+02 2.25350034e-04
1.27900000e+03 3.68328833e-05
3.13500000e+03 4.14622402e-06

==> log_mc_nu_1.5_dim_8.dat <==
1.00000000e+00 7.61418552e-01
3.00000000e+00 5.46297309e-01
9.00000000e+00 3.73105795e-01
2.90000000e+01 1.75528176e-01
9.30000000e+01 7.94073322e-02
2.77000000e+02 3.60800460e-02
7.93000000e+02 1.40639457e-02
2.22500000e+03 5.08675289e-03

==> log_psg_nu_1.5_dim_3.dat <==
1.00000000e+00 2.63038002e-01
3.00000000e+00 1.27405383e-01
9.00000000e+00 2.52783102e-02
2.70000000e+01 4.09917231e-03
7.50000000e+01 1.92109085e-03
1.99000000e+02 1.98757819e-04
5.11000000e+02 1.54525786e-05
1.27900000e+03 1.44365368e-06
3.13500000e+03 8.95724196e-08
7.55100000e+03 5.57920935e-09
1.79190000e+04 6.15374526e-10


==> log_psg_nu_1.5_dim_8.dat <==
1.00000000e+00 3.80993518e-01
3.00000000e+00 1.39501515e-01
9.00000000e+00 6.21944227e-02
2.90000000e+01 2.33562209e-02
9.30000000e+01 3.32685942e-03
2.77000000e+02 9.64448079e-04
7.93000000e+02 4.39618696e-04
2.22500000e+03 1.03365458e-04
6.12900000e+03 2.39835739e-05
1.65770000e+04 6.57264347e-06
4.41130000e+04 2.03362844e-06

==> log_sg_nu_1.5_dim_3.dat <==
1.00000000e+00 3.32219113e-01
7.00000000e+00 7.62082680e-02
3.10000000e+01 2.11040909e-02
1.11000000e+02 4.70309836e-03
3.51000000e+02 1.09819351e-03
1.02300000e+03 2.07122905e-04
2.81500000e+03 3.47046227e-05
7.42300000e+03 6.29285880e-06
1.89430000e+04 3.79119728e-07
4.71030000e+04 1.48267452e-07

==> log_sg_nu_1.5_dim_8.dat <==
1.00000000e+00 6.09588863e-01
1.70000000e+01 2.82570761e-01
1.61000000e+02 1.12270001e-01
1.12100000e+03 4.01379038e-02
6.40100000e+03 1.52757229e-02
3.17450000e+04 4.40860447e-03

==> log_stretched_mc_nu_1.5_dim_3.dat <==
1.00000000e+00 2.62615471e-01
3.00000000e+00 9.21142840e-02
9.00000000e+00 1.46739156e-02
2.70000000e+01 1.37224298e-03
7.50000000e+01 1.23411664e-04
1.99000000e+02 8.48306469e-06
5.11000000e+02 5.50058808e-07
1.27900000e+03 3.04549160e-08
3.13500000e+03 2.15411090e-09

==> log_stretched_mc_nu_1.5_dim_8.dat <==
1.00000000e+00 3.78996216e-01
3.00000000e+00 1.53073219e-01
9.00000000e+00 3.47746909e-02
2.90000000e+01 6.37747982e-03
9.30000000e+01 6.32324457e-04
2.77000000e+02 6.97806099e-05
7.93000000e+02 7.10815439e-06
2.22500000e+03 7.20749599e-07

==> nu_0.5_dim_100_pen_lin_avg_10.dat <==
1.00000000e+00 3.87795329e-01
3.00000000e+00 2.15331694e-01
9.00000000e+00 1.49737172e-01
2.70000000e+01 8.45921932e-02
7.70000000e+01 5.29211616e-02
2.11000000e+02 2.90076661e-02
5.61000000e+02 1.64689742e-02
1.45900000e+03 9.34079314e-03
3.72500000e+03 5.47370423e-03
9.36300000e+03 2.98094546e-03
2.32170000e+04 1.76357831e-03
5.68910000e+04 1.35567406e-03

==> nu_0.5_dim_100_pen_log_avg_10.dat <==
1.00000000e+00 8.48264835e-01
3.00000000e+00 6.40280713e-01
9.00000000e+00 5.51200171e-01
2.90000000e+01 4.58176009e-01
9.30000000e+01 3.89681737e-01
2.93000000e+02 3.29092908e-01
9.05000000e+02 2.65626275e-01
2.75300000e+03 2.19518054e-01
8.20100000e+03 1.62511894e-01
2.39290000e+04 1.25132757e-01
6.88410000e+04 9.81488729e-02

==> nu_0.5_dim_10_pen_lin_avg_10.dat <==
1.00000000e+00 5.57224305e-01
3.00000000e+00 3.21496677e-01
9.00000000e+00 1.68884954e-01
2.70000000e+01 1.01457485e-01
7.70000000e+01 6.72155051e-02
2.11000000e+02 3.68365101e-02
5.61000000e+02 2.24698978e-02
1.45900000e+03 1.39794701e-02
3.72500000e+03 7.71843633e-03
9.36300000e+03 4.03092742e-03
2.32170000e+04 2.36346870e-03
5.68890000e+04 1.57106353e-03

==> nu_0.5_dim_10_pen_log_avg_10.dat <==
1.00000000e+00 4.81107064e-01
3.00000000e+00 3.53422612e-01
9.00000000e+00 2.72009429e-01
2.90000000e+01 1.80296421e-01
9.30000000e+01 1.05101118e-01
2.81000000e+02 6.08574232e-02
8.13000000e+02 3.76124020e-02
2.30100000e+03 2.19922959e-02
6.39700000e+03 1.20317715e-02
1.74850000e+04 6.62487129e-03
4.70410000e+04 3.67926485e-03

==> nu_0.5_dim_10_pert_-0.2_pen_lin_avg_10.dat <==
1.00000000e+00 4.02114438e-01
3.00000000e+00 2.87811096e-01
9.00000000e+00 1.93453337e-01
2.70000000e+01 1.16688035e-01
7.70000000e+01 7.24729352e-02
2.13000000e+02 4.11814044e-02
5.71000000e+02 2.57211239e-02
1.49700000e+03 1.46476738e-02
3.85500000e+03 8.58481610e-03

==> nu_0.5_dim_10_pert_-0.5_pen_lin_avg_10.dat <==
1.00000000e+00 4.98801263e-01
3.00000000e+00 4.14436058e-01
1.10000000e+01 2.73173124e-01
3.90000000e+01 1.78487552e-01
1.27000000e+02 1.16345885e-01
3.95000000e+02 7.20695576e-02
1.18500000e+03 4.47311845e-02
3.45700000e+03 2.66212550e-02

==> nu_0.5_dim_10_pert_-1_pen_lin_avg_10.dat <==
1.00000000e+00 9.17155140e-01
2.10000000e+01 7.51075699e-01
2.41000000e+02 5.49689798e-01
2.00100000e+03 3.75937435e-01
1.34410000e+04 2.30161326e-01


==> nu_0.5_dim_10_pert_0.2_pen_lin_avg_10.dat <==
1.00000000e+00 3.35580934e-01
3.00000000e+00 2.25945878e-01
7.00000000e+00 1.84621355e-01
1.70000000e+01 1.22312340e-01
4.30000000e+01 7.38613023e-02
1.09000000e+02 3.88830351e-02
2.71000000e+02 2.48447238e-02
6.61000000e+02 1.48897470e-02
1.58500000e+03 1.15224257e-02
3.75500000e+03 8.20174667e-03

==> nu_0.5_dim_10_pert_0.5_pen_lin_avg_10.dat <==
1.00000000e+00 3.41051480e-01
3.00000000e+00 2.13045016e-01
7.00000000e+00 1.87801972e-01
1.70000000e+01 1.21838337e-01
4.30000000e+01 7.00644958e-02
1.07000000e+02 6.01527253e-02
2.61000000e+02 3.26931233e-02
6.27000000e+02 2.29706523e-02
1.48300000e+03 1.99042217e-02
3.46500000e+03 1.79059656e-02

==> nu_0.5_dim_10_pert_0_pen_lin_avg_10.dat <==
1.00000000e+00 3.83982917e-01
3.00000000e+00 2.83775789e-01
9.00000000e+00 1.73573237e-01
2.70000000e+01 1.03996547e-01
7.70000000e+01 6.28591539e-02
2.11000000e+02 3.67823194e-02
5.61000000e+02 2.09103306e-02
1.45900000e+03 1.34360831e-02
3.72500000e+03 7.34060276e-03

==> nu_0.5_dim_10_pert_1_pen_lin_avg_10.dat <==
1.00000000e+00 3.29170730e-01
3.00000000e+00 2.10310508e-01
7.00000000e+00 1.86346866e-01
1.70000000e+01 1.21207485e-01
4.10000000e+01 9.36001711e-02
9.90000000e+01 6.95639571e-02
2.35000000e+02 5.87763056e-02
5.49000000e+02 3.80989917e-02
1.26500000e+03 3.12835189e-02
2.88300000e+03 2.87998695e-02

==> nu_0.5_dim_25_pen_lin_avg_10.dat <==
1.00000000e+00 3.42054305e-01
3.00000000e+00 1.95937399e-01
9.00000000e+00 1.21619060e-01
2.70000000e+01 7.57730403e-02
7.70000000e+01 4.57925603e-02
2.11000000e+02 2.61449898e-02
5.61000000e+02 1.35541079e-02
1.45900000e+03 8.37819982e-03
3.72500000e+03 4.86341199e-03
9.36300000e+03 2.68607901e-03
2.32170000e+04 1.53056409e-03
5.68910000e+04 1.25222696e-03

==> nu_0.5_dim_25_pen_log_avg_10.dat <==
1.00000000e+00 7.81568729e-01
3.00000000e+00 5.70699389e-01
9.00000000e+00 4.50800396e-01
2.90000000e+01 3.63776664e-01
9.30000000e+01 2.85011738e-01
2.93000000e+02 1.98948776e-01
8.91000000e+02 1.36760796e-01
2.61900000e+03 1.00052807e-01
7.54300000e+03 6.96389568e-02
2.14150000e+04 4.60324155e-02
6.00070000e+04 3.20424847e-02

==> nu_0.5_dim_2_pen_lin_avg_10.dat <==
1.00000000e+00 2.63172774e-01
3.00000000e+00 1.51111424e-01
9.00000000e+00 5.35812822e-02
2.50000000e+01 2.11228099e-02
6.50000000e+01 8.26640261e-03
1.61000000e+02 3.08799014e-03
3.85000000e+02 9.67811346e-04
8.97000000e+02 3.50166031e-04
2.04900000e+03 1.31867427e-04
4.60900000e+03 2.91346567e-05
1.02410000e+04 5.72079253e-06
2.25290000e+04 4.09571139e-06

==> nu_0.5_dim_2_pen_log_avg_10.dat <==
1.00000000e+00 5.70064485e-01
3.00000000e+00 3.23878700e-01
9.00000000e+00 1.44456923e-01
2.50000000e+01 4.94136175e-02
6.50000000e+01 2.08995710e-02
1.61000000e+02 6.17947637e-03
3.85000000e+02 1.99630196e-03
8.97000000e+02 5.86616061e-04
2.04900000e+03 2.25912754e-04
4.60900000e+03 7.10027167e-05
1.02410000e+04 2.38364542e-05

==> nu_0.5_dim_3_pen_lin_avg_10.dat <==
1.00000000e+00 4.00127311e-01
3.00000000e+00 2.27740742e-01
9.00000000e+00 1.45145942e-01
2.70000000e+01 6.54545985e-02
7.50000000e+01 2.47408706e-02
1.99000000e+02 1.00812814e-02
5.11000000e+02 4.01468605e-03
1.27900000e+03 1.32346605e-03
3.13500000e+03 4.06474994e-04
7.55100000e+03 1.67686483e-04
1.79190000e+04 4.91112931e-05
4.19830000e+04 1.89076950e-05

==> nu_0.5_dim_3_pen_log_avg_10.dat <==
1.00000000e+00 4.04093621e-01
3.00000000e+00 2.92983008e-01
9.00000000e+00 1.53655994e-01
2.70000000e+01 6.57574904e-02
7.50000000e+01 3.18666009e-02
1.99000000e+02 1.19194526e-02
5.11000000e+02 4.60771043e-03
1.27900000e+03 1.60038455e-03
3.13500000e+03 6.81713568e-04
7.55100000e+03 2.18325505e-04
1.79190000e+04 8.38330532e-05

==> nu_0.5_dim_50_pen_lin_avg_10.dat <==
1.00000000e+00 6.51476547e-01
3.00000000e+00 3.72112025e-01
9.00000000e+00 2.38760100e-01
2.70000000e+01 1.41342915e-01
7.70000000e+01 8.56676577e-02
2.11000000e+02 4.61583899e-02
5.61000000e+02 2.43702033e-02
1.45900000e+03 1.46121298e-02
3.72500000e+03 8.36084643e-03
9.36300000e+03 4.93275770e-03
2.32170000e+04 2.95766693e-03
5.68910000e+04 1.37230363e-03

==> nu_0.5_dim_50_pen_log_avg_10.dat <==
1.00000000e+00 6.20819190e-01
3.00000000e+00 5.20905042e-01
9.00000000e+00 4.14669116e-01
2.90000000e+01 3.40910223e-01
9.30000000e+01 2.83343603e-01
2.93000000e+02 2.18574963e-01
9.05000000e+02 1.59163451e-01
2.72500000e+03 1.11269081e-01
7.98900000e+03 8.15477505e-02
2.30370000e+04 6.17542336e-02
6.55970000e+04 4.52507307e-02

==> nu_0.5_dim_50_pert_-0.2_pen_lin_avg_10.dat <==
1.00000000e+00 3.98213682e-01
3.00000000e+00 2.65618043e-01
9.00000000e+00 1.72600976e-01
2.70000000e+01 1.00128916e-01
7.70000000e+01 7.06516648e-02
2.13000000e+02 3.96684123e-02
5.71000000e+02 2.49434204e-02
1.49700000e+03 1.54493218e-02
3.85500000e+03 1.08324008e-02

==> nu_0.5_dim_50_pert_-0.5_pen_lin_avg_10.dat <==
1.00000000e+00 5.10850192e-01
3.00000000e+00 4.05054659e-01
1.10000000e+01 2.88374518e-01
3.90000000e+01 1.97401563e-01
1.27000000e+02 1.33104494e-01
3.95000000e+02 8.89218674e-02
1.18700000e+03 6.04812375e-02
3.47100000e+03 3.97139209e-02

==> nu_0.5_dim_50_pert_0.2_pen_lin_avg_10.dat <==
1.00000000e+00 3.35531267e-01
3.00000000e+00 1.89088012e-01
7.00000000e+00 1.64515959e-01
1.70000000e+01 1.16134238e-01
4.30000000e+01 6.05977279e-02
1.09000000e+02 3.62237241e-02
2.71000000e+02 2.11629151e-02
6.61000000e+02 1.15604329e-02
1.58500000e+03 1.08277677e-02
3.75500000e+03 7.81035687e-03


==> nu_0.5_dim_50_pert_0.5_pen_lin_avg_10.dat <==
1.00000000e+00 3.31370216e-01
3.00000000e+00 1.94954988e-01
7.00000000e+00 1.56313711e-01
1.70000000e+01 1.04829424e-01
4.30000000e+01 5.98568134e-02
1.07000000e+02 4.65932287e-02
2.61000000e+02 3.24194757e-02
6.27000000e+02 1.85374836e-02
1.48300000e+03 1.95308299e-02
3.46500000e+03 1.46438241e-02

==> nu_0.5_dim_50_pert_0_pen_lin_avg_10.dat <==
1.00000000e+00 3.92140335e-01
3.00000000e+00 2.65199953e-01
9.00000000e+00 1.62454237e-01
2.70000000e+01 9.50923347e-02
7.70000000e+01 5.83183524e-02
2.11000000e+02 3.30379981e-02
5.61000000e+02 1.98001411e-02
1.45900000e+03 1.15983872e-02
3.72500000e+03 8.48301718e-03

==> nu_0.5_dim_50_pert_1_pen_lin_avg_10.dat <==
1.00000000e+00 3.33389450e-01
3.00000000e+00 1.85875072e-01
7.00000000e+00 1.62458419e-01
1.70000000e+01 1.14802354e-01
4.10000000e+01 1.01331633e-01
9.90000000e+01 5.94247633e-02
2.35000000e+02 5.00638532e-02
5.49000000e+02 3.55250800e-02
1.26500000e+03 3.51851711e-02
2.88300000e+03 3.03262459e-02

==> nu_0.5_dim_5_pen_lin_avg_10.dat <==
1.00000000e+00 3.26207231e-01
3.00000000e+00 2.19766456e-01
9.00000000e+00 1.30472653e-01
2.70000000e+01 7.95882016e-02
7.70000000e+01 4.47165723e-02
2.11000000e+02 2.18457141e-02
5.59000000e+02 1.03916943e-02
1.44700000e+03 4.97825452e-03
3.67500000e+03 2.64222520e-03
9.18300000e+03 1.22665709e-03
2.26230000e+04 5.44325102e-04
5.50470000e+04 2.85599457e-04

==> nu_0.5_dim_5_pen_log_avg_10.dat <==
1.00000000e+00 3.99962671e-01
3.00000000e+00 2.55005158e-01
9.00000000e+00 1.85191853e-01
2.90000000e+01 8.60575638e-02
8.70000000e+01 4.31014239e-02
2.47000000e+02 2.25279204e-02
6.79000000e+02 1.02379335e-02
1.82300000e+03 5.35653767e-03
4.79100000e+03 2.16369463e-03
1.23590000e+04 9.80635232e-04
3.13750000e+04 4.26214828e-04

==> nu_1.5_dim_100_pen_lin_avg_10.dat <==
1.00000000e+00 5.17544290e-01
3.00000000e+00 1.67660372e-01
9.00000000e+00 6.69218808e-02
2.70000000e+01 1.55737087e-02
7.70000000e+01 3.48368023e-03
2.11000000e+02 1.07500535e-03
5.61000000e+02 2.50390957e-04
1.45900000e+03 6.92328223e-05
3.72500000e+03 3.05765369e-05
9.36300000e+03 5.27880829e-06
2.32170000e+04 2.56904267e-06
5.68910000e+04 2.86069320e-07

==> nu_1.5_dim_100_pen_log_avg_10.dat <==
1.00000000e+00 3.61384358e-01
3.00000000e+00 1.32227534e-01
9.00000000e+00 6.05183589e-02
2.90000000e+01 1.85366790e-02
9.30000000e+01 8.35694152e-03
2.93000000e+02 3.32847148e-03
9.05000000e+02 1.27032941e-03
2.75300000e+03 3.74526765e-04
8.20100000e+03 1.01485561e-04
2.39290000e+04 3.96801353e-05
6.88410000e+04 1.46049912e-05

==> nu_1.5_dim_10_pen_lin_avg_10.dat <==
1.00000000e+00 3.15901675e-01
3.00000000e+00 1.60113260e-01
9.00000000e+00 5.74208564e-02
2.70000000e+01 9.42175207e-03
7.70000000e+01 3.96273429e-03
2.11000000e+02 1.07422776e-03
5.61000000e+02 2.97710695e-04
1.45900000e+03 7.42353832e-05
3.72500000e+03 2.30086041e-05
9.36300000e+03 4.36696193e-06
2.32170000e+04 1.90357010e-06
5.68890000e+04 2.00668856e-07

==> nu_1.5_dim_10_pen_log_avg_10.dat <==
1.00000000e+00 3.41048877e-01
3.00000000e+00 1.69135930e-01
9.00000000e+00 5.79536630e-02
2.90000000e+01 2.20630149e-02
9.30000000e+01 5.70419748e-03
2.81000000e+02 1.64804543e-03
8.13000000e+02 5.51599802e-04
2.30100000e+03 1.49643080e-04
6.39700000e+03 3.56155327e-05
1.74850000e+04 8.55895357e-06
4.70410000e+04 2.59741546e-06

==> nu_1.5_dim_10_pert_-0.2_pen_lin_avg_10.dat <==
1.00000000e+00 3.66678434e-01
3.00000000e+00 1.05288196e-01
9.00000000e+00 4.53641297e-02
2.70000000e+01 1.05245941e-02
7.70000000e+01 4.31686810e-03
2.13000000e+02 8.82125536e-04
5.71000000e+02 2.27911764e-04
1.49700000e+03 7.60759788e-05
3.85500000e+03 1.47694298e-05

==> nu_1.5_dim_10_pert_-0.5_pen_lin_avg_10.dat <==
1.00000000e+00 3.84014827e-01
3.00000000e+00 1.20985906e-01
1.10000000e+01 4.09570604e-02
3.90000000e+01 1.44759483e-02
1.27000000e+02 5.46530751e-03
3.95000000e+02 2.07866723e-03
1.18500000e+03 6.31746833e-04
3.45700000e+03 1.84715891e-04

==> nu_1.5_dim_10_pert_-1_pen_lin_avg_10.dat <==
1.00000000e+00 5.84856391e-01
2.10000000e+01 2.90206728e-01
2.41000000e+02 1.27348466e-01
2.00100000e+03 5.17654505e-02
1.34410000e+04 2.06551581e-02

==> nu_1.5_dim_10_pert_0.2_pen_lin_avg_10.dat <==
1.00000000e+00 3.79960679e-01
3.00000000e+00 1.16939379e-01
7.00000000e+00 1.01605999e-01
1.70000000e+01 4.70638626e-02
4.30000000e+01 1.26140263e-02
1.09000000e+02 4.57879156e-03
2.71000000e+02 3.03420278e-03
6.61000000e+02 6.85737237e-04
1.58500000e+03 1.91863423e-04
3.75500000e+03 8.13416704e-05

==> nu_1.5_dim_10_pert_0.5_pen_lin_avg_10.dat <==
1.00000000e+00 3.77963594e-01
3.00000000e+00 1.13335856e-01
7.00000000e+00 9.61189433e-02
1.70000000e+01 4.83083280e-02
4.30000000e+01 1.30711540e-02
1.07000000e+02 9.39990429e-03
2.61000000e+02 4.60727989e-03
6.27000000e+02 1.11372669e-03
1.48300000e+03 6.96251330e-04
3.46500000e+03 2.51814688e-04


==> nu_1.5_dim_10_pert_0_pen_lin_avg_10.dat <==
1.00000000e+00 3.73885735e-01
3.00000000e+00 1.02950782e-01
9.00000000e+00 4.63152531e-02
2.70000000e+01 1.07919110e-02
7.70000000e+01 3.85268844e-03
2.11000000e+02 1.01989286e-03
5.61000000e+02 2.46186507e-04
1.45900000e+03 7.98733030e-05
3.72500000e+03 1.23678723e-05

==> nu_1.5_dim_10_pert_1_pen_lin_avg_10.dat <==
1.00000000e+00 3.80004082e-01
3.00000000e+00 1.04908594e-01
7.00000000e+00 1.00245487e-01
1.70000000e+01 4.91346553e-02
4.10000000e+01 4.39156540e-02
9.90000000e+01 1.23934396e-02
2.35000000e+02 9.53948698e-03
5.49000000e+02 4.66730797e-03
1.26500000e+03 1.63981555e-03
2.88300000e+03 1.02694464e-03

==> nu_1.5_dim_25_pen_lin_avg_10.dat <==
1.00000000e+00 2.24541455e-01
3.00000000e+00 4.20295092e-02
9.00000000e+00 1.14909775e-02
2.70000000e+01 6.93908285e-03
7.70000000e+01 1.11530319e-03
2.11000000e+02 2.55394137e-04
5.61000000e+02 6.76735653e-05
1.45900000e+03 2.31255506e-05
3.72500000e+03 9.51361183e-06
9.36300000e+03 1.66333173e-06
2.32170000e+04 5.65971598e-07
5.68910000e+04 3.45737942e-07

==> nu_1.5_dim_25_pen_log_avg_10.dat <==
1.00000000e+00 3.20496397e-01
3.00000000e+00 1.27723692e-01
9.00000000e+00 4.68950121e-02
2.90000000e+01 1.74909971e-02
9.30000000e+01 6.46129334e-03
2.93000000e+02 2.08998478e-03
8.91000000e+02 5.36949621e-04
2.61900000e+03 1.74910887e-04
7.54300000e+03 6.22465734e-05
2.14150000e+04 1.77286457e-05
6.00070000e+04 5.93085321e-06

==> nu_1.5_dim_2_pen_lin_avg_10.dat <==
1.00000000e+00 9.13538625e-02
3.00000000e+00 3.25733758e-02
9.00000000e+00 6.45947518e-03
2.50000000e+01 8.92762451e-04
6.50000000e+01 7.42422561e-05
1.61000000e+02 5.70462392e-06
3.85000000e+02 5.60378339e-07
8.97000000e+02 1.62443564e-08
2.04900000e+03 1.41828791e-09
4.60900000e+03 6.23684748e-11
1.02410000e+04 6.03599905e-12
2.25290000e+04 3.89073686e-13

==> nu_1.5_dim_2_pen_log_avg_10.dat <==
1.00000000e+00 1.95897821e-01
3.00000000e+00 7.90383733e-02
9.00000000e+00 1.13204130e-02
2.50000000e+01 9.12632320e-04
6.50000000e+01 8.58965894e-05
1.61000000e+02 5.30919584e-06
3.85000000e+02 4.89879503e-07
8.97000000e+02 9.92637014e-09
2.04900000e+03 1.09698236e-09
4.60900000e+03 6.79862850e-11
1.02410000e+04 3.33949399e-12

==> nu_1.5_dim_3_pen_lin_avg_10.dat <==
1.00000000e+00 1.44318073e-01
3.00000000e+00 6.13424513e-02
9.00000000e+00 1.21028505e-02
2.70000000e+01 4.96288330e-03
7.50000000e+01 8.59873600e-04
1.99000000e+02 1.52962426e-04
5.11000000e+02 1.28394094e-05
1.27900000e+03 1.40529457e-06
3.13500000e+03 5.92937051e-08
7.55100000e+03 3.10706513e-09
1.79190000e+04 1.75590078e-10
4.19830000e+04 1.02044164e-11

==> nu_1.5_dim_3_pen_log_avg_10.dat <==
1.00000000e+00 1.85079135e-01
3.00000000e+00 7.23981694e-02
9.00000000e+00 1.96675219e-02
2.70000000e+01 3.07774613e-03
7.50000000e+01 1.42591499e-03
1.99000000e+02 2.18979993e-04
5.11000000e+02 2.34368988e-05
1.27900000e+03 1.69768888e-06
3.13500000e+03 2.22275434e-07
7.55100000e+03 2.69563007e-09
1.79190000e+04 1.36808820e-10

==> nu_1.5_dim_50_pen_lin_avg_10.dat <==
1.00000000e+00 3.23280219e-01
3.00000000e+00 1.90212563e-01
9.00000000e+00 2.24922361e-02
2.70000000e+01 7.04694690e-03
7.70000000e+01 2.89297270e-03
2.11000000e+02 1.07892657e-03
5.61000000e+02 2.55664611e-04
1.45900000e+03 8.30143490e-05
3.72500000e+03 1.76666817e-05
9.36300000e+03 5.84430187e-06
2.32170000e+04 1.24126606e-06
5.68910000e+04 5.83172983e-07

==> nu_1.5_dim_50_pen_log_avg_10.dat <==
1.00000000e+00 2.82918624e-01
3.00000000e+00 1.20612608e-01
9.00000000e+00 5.15384325e-02
2.90000000e+01 2.38003178e-02
9.30000000e+01 7.55878387e-03
2.93000000e+02 3.48389757e-03
9.05000000e+02 9.68310201e-04
2.72500000e+03 2.61468822e-04
7.98900000e+03 9.20333944e-05
2.30370000e+04 3.37438636e-05
6.55970000e+04 9.52464071e-06

==> nu_1.5_dim_50_pert_-0.2_pen_lin_avg_10.dat <==
1.00000000e+00 1.46961313e-01
3.00000000e+00 4.19019436e-02
9.00000000e+00 1.53817085e-02
2.70000000e+01 4.51826141e-03
7.70000000e+01 1.63555315e-03
2.13000000e+02 3.98402054e-04
5.71000000e+02 1.23918190e-04
1.49700000e+03 4.08721112e-05
3.85500000e+03 2.23288955e-05


==> nu_1.5_dim_50_pert_-0.5_pen_lin_avg_10.dat <==
1.00000000e+00 1.64195538e-01
3.00000000e+00 6.38693637e-02
1.10000000e+01 2.65394379e-02
3.90000000e+01 1.06517029e-02
1.27000000e+02 3.73535499e-03
3.95000000e+02 1.32636063e-03
1.18700000e+03 4.38291452e-04
3.47100000e+03 1.63970743e-04

==> nu_1.5_dim_50_pert_0.2_pen_lin_avg_10.dat <==
1.00000000e+00 1.49858679e-01
3.00000000e+00 4.60963699e-02
7.00000000e+00 4.54206840e-02
1.70000000e+01 1.95977708e-02
4.30000000e+01 6.14136802e-03
1.09000000e+02 2.09850848e-03
2.71000000e+02 1.04385482e-03
6.61000000e+02 3.01834436e-04
1.58500000e+03 2.72540915e-04
3.75500000e+03 1.06714909e-04


==> nu_1.5_dim_50_pert_0.5_pen_lin_avg_10.dat <==
1.00000000e+00 1.42652500e-01
3.00000000e+00 4.66901869e-02
7.00000000e+00 4.48327840e-02
1.70000000e+01 1.95330319e-02
4.30000000e+01 6.54420492e-03
1.07000000e+02 5.00654895e-03
2.61000000e+02 1.94200458e-03
6.27000000e+02 6.29225981e-04
1.48300000e+03 6.53358808e-04
3.46500000e+03 3.52180701e-04

==> nu_1.5_dim_50_pert_0_pen_lin_avg_10.dat <==
1.00000000e+00 1.47856247e-01
3.00000000e+00 4.26468508e-02
9.00000000e+00 1.52811287e-02
2.70000000e+01 4.49370166e-03
7.70000000e+01 1.47186936e-03
2.11000000e+02 4.85510272e-04
5.61000000e+02 1.00895420e-04
1.45900000e+03 3.21712390e-05
3.72500000e+03 1.95031525e-05

==> nu_1.5_dim_50_pert_1_pen_lin_avg_10.dat <==
1.00000000e+00 1.53752193e-01
3.00000000e+00 4.68434376e-02
7.00000000e+00 4.73752732e-02
1.70000000e+01 2.01490317e-02
4.10000000e+01 1.83020458e-02
9.90000000e+01 6.70777966e-03
2.35000000e+02 5.08501911e-03
5.49000000e+02 2.06702684e-03
1.26500000e+03 2.22817471e-03
2.88300000e+03 1.17969862e-03


==> nu_1.5_dim_5_pen_lin_avg_10.dat <==
1.00000000e+00 4.35952159e-01
3.00000000e+00 6.47663600e-02
9.00000000e+00 3.87482507e-02
2.70000000e+01 2.18782748e-02
7.70000000e+01 2.44404288e-03
2.11000000e+02 7.20531985e-04
5.59000000e+02 1.51272952e-04
1.44700000e+03 4.70019731e-05
3.67500000e+03 8.83783500e-06
9.18300000e+03 1.28412531e-06
2.26230000e+04 2.55037510e-07
5.50470000e+04 8.06266229e-08

==> nu_1.5_dim_5_pen_log_avg_10.dat <==
1.00000000e+00 2.46742290e-01
3.00000000e+00 1.18234083e-01
9.00000000e+00 5.62144887e-02
2.90000000e+01 1.16967139e-02
8.70000000e+01 2.20314875e-03
2.47000000e+02 5.64358567e-04
6.79000000e+02 1.68702950e-04
1.82300000e+03 3.01352856e-05
4.79100000e+03 8.88780020e-06
1.23590000e+04 2.20201500e-06
3.13750000e+04 2.84616234e-07

==> nu_2.5_dim_100_pen_lin_avg_10.dat <==
1.00000000e+00 2.80391184e-01
3.00000000e+00 6.67729346e-02
9.00000000e+00 1.47841627e-02
2.70000000e+01 3.19414056e-03
7.70000000e+01 7.96496750e-04
2.11000000e+02 2.44109861e-04
5.61000000e+02 1.00280059e-04
1.45900000e+03 1.89240597e-05
3.72500000e+03 5.34259631e-06

==> nu_2.5_dim_100_pen_log_avg_10.dat <==
1.00000000e+00 2.02058127e-01
3.00000000e+00 9.26163310e-02
9.00000000e+00 4.80559281e-02
2.90000000e+01 1.03916026e-02
9.30000000e+01 4.00513618e-03
2.93000000e+02 1.60284979e-03
9.05000000e+02 6.22348103e-04
2.75300000e+03 1.59682093e-04
8.20100000e+03 3.48698433e-05

==> nu_2.5_dim_10_pen_lin_avg_10.dat <==
1.00000000e+00 1.21612298e-01
3.00000000e+00 5.88971088e-02
9.00000000e+00 1.40959979e-02
2.70000000e+01 4.42195012e-03
7.70000000e+01 1.34523757e-03
2.11000000e+02 2.63835458e-04
5.61000000e+02 6.98143424e-05
1.45900000e+03 2.75858108e-05
3.72500000e+03 4.27192563e-06

==> nu_2.5_dim_10_pen_log_avg_10.dat <==
1.00000000e+00 2.48016298e-01
3.00000000e+00 6.94427138e-02
9.00000000e+00 3.51539167e-02
2.90000000e+01 1.35622202e-02
9.30000000e+01 2.68556393e-03
2.81000000e+02 4.43690802e-04
8.13000000e+02 1.49532120e-04
2.30100000e+03 5.15406942e-05
6.39700000e+03 1.27617478e-05

==> nu_2.5_dim_25_pen_lin_avg_10.dat <==
1.00000000e+00 1.47339895e-01
3.00000000e+00 2.84784024e-02
9.00000000e+00 8.33367119e-03
2.70000000e+01 2.45562254e-03
7.70000000e+01 1.05006205e-03
2.11000000e+02 2.43260047e-04
5.61000000e+02 6.47743684e-05
1.45900000e+03 1.81885529e-05
3.72500000e+03 6.95300592e-06

==> nu_2.5_dim_25_pen_log_avg_10.dat <==
1.00000000e+00 3.49772585e-01
3.00000000e+00 1.66009955e-01
9.00000000e+00 3.95302806e-02
2.90000000e+01 1.61642573e-02
9.30000000e+01 6.15961132e-03
2.93000000e+02 1.64418391e-03
8.91000000e+02 2.72143329e-04
2.61900000e+03 9.13766232e-05
7.54300000e+03 3.05944249e-05

==> nu_2.5_dim_2_pen_lin_avg_10.dat <==
1.00000000e+00 2.72795749e-01
3.00000000e+00 1.32928988e-01
9.00000000e+00 1.10957888e-02
2.50000000e+01 2.59376545e-04
6.50000000e+01 6.21732715e-06
1.61000000e+02 1.76391984e-07
3.85000000e+02 1.32287687e-09
8.97000000e+02 7.34356895e-11
2.04900000e+03 3.01942261e-13

==> nu_2.5_dim_2_pen_log_avg_10.dat <==
1.00000000e+00 2.56563597e-01
3.00000000e+00 4.67152593e-02
9.00000000e+00 1.06503794e-02
2.50000000e+01 2.66140732e-04
6.50000000e+01 5.21542221e-06
1.61000000e+02 5.38735667e-08
3.85000000e+02 1.09420840e-09
8.97000000e+02 4.70596155e-12
2.04900000e+03 1.18876587e-13


==> nu_2.5_dim_3_pen_lin_avg_10.dat <==
1.00000000e+00 2.77002682e-01
3.00000000e+00 6.63268649e-02
9.00000000e+00 2.41007102e-02
2.70000000e+01 1.59306695e-03
7.50000000e+01 7.23146521e-04
1.99000000e+02 4.71090732e-05
5.11000000e+02 1.39063670e-06
1.27900000e+03 6.81260791e-08
3.13500000e+03 8.46218976e-10

==> nu_2.5_dim_3_pen_log_avg_10.dat <==
1.00000000e+00 1.50139144e-01
3.00000000e+00 8.68659478e-02
9.00000000e+00 1.22151351e-02
2.70000000e+01 2.20000670e-03
7.50000000e+01 6.27136850e-04
1.99000000e+02 3.84146644e-05
5.11000000e+02 1.05698445e-06
1.27900000e+03 2.64743129e-08
3.13500000e+03 3.80194069e-10

==> nu_2.5_dim_50_pen_lin_avg_10.dat <==
1.00000000e+00 2.64534594e-01
3.00000000e+00 6.39523246e-02
9.00000000e+00 2.87048847e-02
2.70000000e+01 5.42936469e-03
7.70000000e+01 1.79381936e-03
2.11000000e+02 5.73760670e-04
5.61000000e+02 1.67315020e-04
1.45900000e+03 3.34706019e-05
3.72500000e+03 9.71435019e-06


==> nu_2.5_dim_50_pen_log_avg_10.dat <==
1.00000000e+00 1.97538013e-01
3.00000000e+00 8.24223175e-02
9.00000000e+00 2.17403227e-02
2.90000000e+01 9.25349540e-03
9.30000000e+01 3.77219647e-03
2.93000000e+02 1.26600290e-03
9.05000000e+02 3.23967101e-04
2.72500000e+03 7.06805761e-05
7.98900000e+03 2.32118992e-05


==> nu_2.5_dim_5_pen_lin_avg_10.dat <==
1.00000000e+00 2.21918792e-01
3.00000000e+00 7.19050919e-02
9.00000000e+00 2.01548550e-02
2.70000000e+01 6.57672214e-03
7.70000000e+01 1.27843112e-03
2.11000000e+02 2.11749120e-04
5.59000000e+02 6.49687889e-05
1.44700000e+03 9.12416477e-06
3.67500000e+03 2.17376313e-06

==> nu_2.5_dim_5_pen_log_avg_10.dat <==
1.00000000e+00 1.31092114e-01
3.00000000e+00 2.89193504e-02
9.00000000e+00 1.13574710e-02
2.90000000e+01 2.31445458e-03
8.70000000e+01 4.05118371e-04
2.47000000e+02 1.28847711e-04
6.79000000e+02 3.05232074e-05
1.82300000e+03 4.52025289e-06
4.79100000e+03 8.80574415e-07

==> time_lisg_nu_1.5_dim_25_linp.dat <==
1.05139732e-02 2.35727354e-01
1.65348291e-02 1.22621682e-01
2.90511608e-02 2.34739163e-02
6.76100254e-02 8.72228311e-03
1.57079983e-01 2.73622147e-03
4.09546900e-01 7.31998140e-04
1.04699347e+00 2.60662986e-04
2.70498078e+00 5.54819030e-05
6.79149754e+00 1.48805936e-05
1.75037241e+01 4.43194961e-06
4.40834527e+01 1.23924974e-06

==> time_lisg_nu_1.5_dim_25_logp.dat <==
2.67647613e-02 2.83373840e-01
3.38761156e-02 9.91330670e-02
6.45936489e-02 5.06704034e-02
1.87622857e-01 1.81117033e-02
5.07097507e-01 9.23455530e-03
1.41362457e+00 2.60063698e-03
4.38603644e+00 5.55314095e-04
1.27207287e+01 1.98435751e-04
3.76482340e+01 6.72116711e-05
1.08994693e+02 2.29869981e-05

==> time_lisg_nu_1.5_dim_3_linp.dat <==
1.08727455e-02 2.25183496e-01
1.16996924e-02 9.73159397e-02
1.42584006e-02 3.08151363e-02
2.09743659e-02 3.56158547e-03
3.72612794e-02 1.50780160e-03
7.75905609e-02 1.49922588e-04
1.73099931e-01 1.81046458e-05
4.10317993e-01 1.32706760e-06
8.02242637e-01 1.52351367e-07
1.90938468e+00 7.65224642e-09
5.58897117e+00 4.59580757e-10
2.23959538e+01 4.51465843e-11

==> time_lisg_nu_1.5_dim_3_logp.dat <==
9.77277756e-03 1.62242905e-01
1.16397010e-02 6.51115821e-02
1.17269357e-02 1.29394357e-02
1.79406007e-02 2.20301192e-03
3.06341913e-02 6.98977647e-04
6.28225274e-02 7.43690597e-05
1.39611032e-01 7.13454027e-06
3.29060157e-01 7.40287826e-07
8.02974807e-01 7.61465510e-08
2.00686677e+00 3.78994911e-09
5.96718478e+00 2.13564372e-10
2.74035347e+01 1.34226143e-11

==> time_lisg_nu_1.5_dim_8_linp.dat <==
1.13175233e-02 1.43959568e-01
1.39498552e-02 5.63574051e-02
1.89113458e-02 1.63901972e-02
3.30948035e-02 5.30717988e-03
7.52637386e-02 1.59565498e-03
1.83306678e-01 3.97299874e-04
4.47222980e-01 1.18689724e-04
1.13967851e+00 3.63042392e-05
2.32909644e+00 9.13516640e-06
5.71311886e+00 4.08800661e-06
1.51026787e+01 1.33692089e-06
4.71150632e+01 3.02302248e-07

==> time_lisg_nu_1.5_dim_8_logp.dat <==
9.14581617e-03 3.47168683e-01
1.13674270e-02 1.28060665e-01
1.62905852e-02 6.00638053e-02
3.12919882e-02 2.31525896e-02
7.49307738e-02 4.25642968e-03
1.99883491e-01 1.49814244e-03
5.17607719e-01 6.11926771e-04
1.39283121e+00 1.30464305e-04
3.77222845e+00 2.94722890e-05
1.03220269e+01 1.25599826e-05
2.88439867e+01 2.26050718e-06
9.73036494e+01 2.35167696e-07

==> time_mc_nu_1.5_dim_25_linp.dat <==
2.65297890e-03 3.94311379e-01
7.29694366e-03 1.29255254e-01
2.26083755e-02 2.47227526e-02
9.29624319e-02 4.71533611e-03
4.71735334e-01 3.79757809e-04
2.84778571e+00 3.19247997e-05
1.80858648e+01 2.71625143e-06
1.18201983e+02 2.98626589e-07

==> time_mc_nu_1.5_dim_25_logp.dat <==
6.07971712e-03 4.13102500e-01
1.57043934e-02 1.85698128e-01
5.15407085e-02 6.88929694e-02
2.71718574e-01 1.34226172e-02
1.67639723e+00 2.45617457e-03
1.35461581e+01 3.38618750e-04
1.17709043e+02 4.77175256e-05

==> time_mc_nu_1.5_dim_3_linp.dat <==
8.77443949e-04 4.17474473e-01
3.15257708e-03 1.07512609e-01
4.16990916e-03 1.91427531e-02
1.60717487e-02 2.71215977e-03
8.42969735e-02 2.15583397e-04
4.79367654e-01 1.11059315e-05
2.89471402e+00 6.49090763e-07
1.78037438e+01 4.84164099e-08

==> time_mc_nu_1.5_dim_3_logp.dat <==
8.64108404e-04 2.33320767e-01
1.08957291e-03 1.11882767e-01
3.38737170e-03 1.24637551e-02
1.35131412e-02 1.45552653e-03
6.74683253e-02 8.10748193e-05
3.83742332e-01 6.25395290e-06
2.34291784e+00 3.63860378e-07
1.43780656e+01 4.66301247e-08

==> time_mc_nu_1.5_dim_8_linp.dat <==
1.20132764e-03 2.41638015e-01
4.73082860e-03 1.02425817e-01
8.39136442e-03 1.88167835e-02
3.80069892e-02 2.27889011e-03
2.03086646e-01 2.03954847e-04
1.19608119e+00 1.99689443e-05
7.70180848e+00 2.02262361e-06
5.10461543e+01 1.45013910e-07

==> time_mc_nu_1.5_dim_8_logp.dat <==
1.38081445e-03 4.07267532e-01
2.19413969e-03 2.07929042e-01
7.46756130e-03 5.58041784e-02
3.43527794e-02 9.29374457e-03
2.26441940e-01 1.26054635e-03
1.63195282e+00 1.13233814e-04
1.26147225e+01 1.13478805e-05
9.78712216e+01 1.11630499e-06

==> time_sg_nu_1.5_dim_25_linp.dat <==
1.40824318e-02 8.78336136e-01
1.23145223e-01 6.83662351e-01
2.66575818e+00 4.65402728e-01
4.71287810e+01 2.85762919e-01

==> time_sg_nu_1.5_dim_25_logp.dat <==
3.84224545e-02 8.85441637e-01
3.22295557e-01 6.86438600e-01
6.42426827e+00 4.68336353e-01
1.13545457e+02 2.97373041e-01

==> time_sg_nu_1.5_dim_3_linp.dat <==
1.09897296e-02 2.77190773e-01
1.32980029e-02 7.28580156e-02
2.23771254e-02 1.98576877e-02
4.84933535e-02 4.10454125e-03
1.21061643e-01 8.96322593e-04
3.22837496e-01 1.99212832e-04
8.55536493e-01 3.38041962e-05
2.26823877e+00 7.13165435e-06
5.01905553e+00 4.83237964e-07
1.34918275e+01 2.55603140e-07

==> time_sg_nu_1.5_dim_3_logp.dat <==
1.20711062e-02 2.44804629e-01
1.11352868e-02 6.31500540e-02
1.79186397e-02 1.65782175e-02
4.01389069e-02 3.55429579e-03
9.97689830e-02 7.10742844e-04
2.62351248e-01 1.37478615e-04
7.01458481e-01 3.05643706e-05
1.81491084e+00 8.75612806e-06
4.92890596e+00 9.76714686e-07
1.39310080e+01 3.64424737e-07


==> time_sg_nu_1.5_dim_8_linp.dat <==
1.14761988e-02 4.88123454e-01
2.85724799e-02 2.19881236e-01
1.47336086e-01 8.60253020e-02
8.96657594e-01 3.12180211e-02
4.79841022e+00 1.08199959e-02
2.36902179e+01 3.16371960e-03

==> time_sg_nu_1.5_dim_8_logp.dat <==
1.20686160e-02 5.83633782e-01
2.22145981e-02 2.54432037e-01
1.19922797e-01 1.01052613e-01
7.46676101e-01 3.46423837e-02
3.96603288e+00 1.41619863e-02
1.95929243e+01 4.02065977e-03
